Change Propagation Without Joins

We revisit the classical change propagation framework for query evaluation under updates. The standard framework takes a query plan and materializes the intermediate views, which incurs high polynomial costs in both space and time, with the join operator being the culprit. In this paper, we propose a new change propagation framework without joins, thus naturally avoiding this polynomial blowup. Meanwhile, we show that the new framework still supports constant-delay enumeration of both the deltas and the full query results, the same as in the standard framework. Furthermore, we provide a quantitative analysis of its update cost, which not only recovers many recent theoretical results on the problem, but also yields an effective approach to optimizing the query plan. The new framework is also easy to be integrated into an existing streaming database system. Experimental results show that our system prototype, implemented using Flink DataStream API, significantly outperforms other systems in terms of space, time, and latency.

==> tbl/T1N1.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": false,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">R_1(x_1, x_2)</span>                                                                                                                               ",
                "colSpan": 7
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c(R_1, x_2)</span>           ",
                "css": "border-bottom: 1px solid black;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-bottom: 1px solid black;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s(t)</span>  ",
                "css": "border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_2</span>                ",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c</span>                  ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_1</span>              ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_2</span>              ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s</span>                         ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<font color=\"#ff0000\">1</font>   ",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<font color=\"#ff0000\">1</font>   ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<font color=\"#ff0000\">1</font> ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<font color=\"#ff0000\">1</font> ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ]
    ],
    "version": "2.1"
}

==> tbl/T1N2.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": false,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">R_2(x_2, x_3)</span>",
                "colSpan": 7
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">c(R_2, x_3)</span> ",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">s(t)</span>"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_3</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_2</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">x_3</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">1\\rightarrow2</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">0\\rightarrow1</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">0\\rightarrow1</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<br>"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "4",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(128, 128, 128);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "3",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(128, 128, 128);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1<br>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">0\\rightarrow1</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ]
    ],
    "version": "2.1"
}

==> tbl/T1N3.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": false,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">[x_3]</span><br>",
                "colSpan": 6
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">c([x_3], x_3)</span> ",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">s(t)</span>"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_3</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">x_3</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">0\\rightarrow1</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">1\\rightarrow2</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<br>"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(128, 128, 128);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<br>"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(128, 128, 128);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ]
    ],
    "version": "2.1"
}

==> tbl/T1N4.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": false,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">R_3(x_3, x_4)</span>",
                "colSpan": 7
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">c(R_3, x_3)</span> ",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">s(t)</span>"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_3</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_3</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">x_4</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s</span>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1<br>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(128, 128, 128);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "4",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(128, 128, 128);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "3",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "3",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);"
            }
        ]
    ],
    "version": "2.1"
}

==> tbl/T1N5.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": false,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">R_4(x_4, x_5)</span>                                                                                                  ",
                "colSpan": 7
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c(R_4, x_4)</span> ",
                "css": "border-bottom: 1px solid black;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-bottom: 1px solid black;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s(t)</span>  ",
                "css": "border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_4</span> ",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">c</span>                       ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_4</span> ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">x_5</span>        ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "<span class=\"latex-equation\">s</span>                         ",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "2",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(0, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "<span class=\"latex-equation\">\\rightarrow</span>        ",
                "css": "border-right: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ]
    ],
    "version": "2.1"
}
